EviDial: When Correct Depression Predictions Lack Evidence

Depression dialogue benchmarks commonly assess models by comparing predicted symptom labels with clinical scale scores. However, a prediction may agree with a benchmark label even when the dialogue lacks enough evidence to justify it. We introduce EviDial, a benchmark that distinguishes label agreement from evidence-grounded assessment. EviDial comprises 382 depression dialogues from three sources and 2,744 participant-symptom cells, each classified as having absent, partial, conflicting, or sufficient evidence. Because evidence sufficiency lacks a directly observable gold standard, we derive calibrated evidence references from multiple judgments using generalizability theory, many-facet Rasch measurement, and random-effects latent class analysis. Our audit reveals that 82.8% of participant-symptom cells lack sufficient textual evidence for the corresponding symptom assessment, with substantial variation across sources. Across model families and prompting strategies, 69.2%-96.9% of predictions judged correct by benchmark labels are nonetheless unsupported by sufficient dialogue evidence. Further analyses show that strong agreement among LLM evaluators need not reflect independent evidence judgments, underscoring the need to calibrate automated reference panels. These findings demonstrate that label-based evaluation can overestimate evidence-grounded performance by conflating agreement with clinical labels and support in the observed dialogue. EviDial provides a measurement layer for separating these constructs and auditing LLM-based depression assessment more faithfully.

==> figures/results_r/figure_checks.json <==
{
  "backend": "R",
  "width_mm": 183,
  "height_mm": {
    "evidence_landscape": 160,
    "model_evidence_audit": 180
  },
  "png_dpi": 600,
  "main_cells": 2744,
  "clinical_participants": 343,
  "core_dialogues": 382,
  "no_valid_vote": 3,
  "source_symptom_out_of_scope": 2,
  "endpoint_cells_per_condition": 87,
  "endpoint_participants": 76,
  "endpoint_conditions": 12,
  "endpoint_split": "development",
  "outcomes_partition_each_condition": true,
  "reference_fixed_for_intervals": true,
  "bootstrap_draws": 10000,
  "bootstrap_seed": 20260918,
  "source_stratified_participant_cluster_bootstrap": true
}


==> figures/results_r/sessionInfo.txt <==
R version 4.5.3 (2026-03-11)
Platform: aarch64-apple-darwin20.0.0
Running under: macOS Tahoe 26.6.1

Matrix products: default
BLAS/LAPACK: /private/tmp/evidial-r-figures-20260921/r-env/lib/libopenblas.0.dylib;  LAPACK version 3.12.0

locale:
[1] C.UTF-8/C.UTF-8/C.UTF-8/C/C.UTF-8/C.UTF-8

time zone: Asia/Shanghai
tzcode source: system (macOS)

attached base packages:
[1] stats     graphics  grDevices utils     datasets  methods   base     

other attached packages:
[1] dplyr_1.2.1     patchwork_1.3.2 ggplot2_4.0.3  

loaded via a namespace (and not attached):
 [1] labeling_0.4.3     RColorBrewer_1.1-3 R6_2.6.1           tidyselect_1.2.1  
 [5] farver_2.1.2       magrittr_2.0.5     gtable_0.3.6       glue_1.8.1        
 [9] tibble_3.3.1       pkgconfig_2.0.3    generics_0.1.4     lifecycle_1.0.5   
[13] cli_3.6.6          S7_0.2.2           scales_1.4.0       svglite_2.2.2     
[17] grid_4.5.3         vctrs_0.7.3        withr_3.0.3        textshaping_1.0.5 
[21] systemfonts_1.3.2  compiler_4.5.3     tools_4.5.3        ragg_1.5.2        
[25] pillar_1.11.1      jsonlite_2.0.0     rlang_1.3.0       


==> figures/results_r/source_data/core_inventory.csv <==
source,instrument,dialogues,main_clinical_participants,repeat_visits,simulated_personas
PDCH,HAMD-17,99,72,27,0
EDAIC,PHQ-8,271,271,0,0
TalkDep,BDI-II,12,0,0,12


==> figures/results_r/source_data/endpoint_metrics.csv <==
model_id,model,method,n_cells,n_participants,split,planned_repeats,C,U,D,R,R_c,answered_count,supported_correct_count,unsupported_correct_count,incorrect_count,abstain_count,failure_count,ucr,ucr_ci_low,ucr_ci_high,hit_caliber,hit_caliber_ci_low,hit_caliber_ci_high,coverage,coverage_ci_low,coverage_ci_high,abstain,abstain_ci_low,abstain_ci_high,failure,failure_ci_low,failure_ci_high,ucr_sensitivity_low,ucr_sensitivity_high
gemini-2.5-flash-lite,Gemini-2.5-flash-lite,B0,87,76,development,1,52,37,6,0,0,82,9,43,30,5,0,0.4942528735632184,0.38271604938271603,0.6071428571428571,0.8269230769230769,0.7222222222222222,0.9183920342330477,0.9425287356321839,0.8913043478260869,0.9880952380952381,0.05747126436781609,0.011904761904761904,0.10869565217391304,0.0,0.0,0.0,0.4942528735632184,0.4942528735632184
gemini-2.5-flash-lite,Gemini-2.5-flash-lite,B1,87,76,development,1,56,42,5,0,0,78,9,47,22,9,0,0.5402298850574713,0.43529411764705883,0.6395348837209303,0.8392857142857143,0.7346859056122449,0.9322033898305084,0.896551724137931,0.8279569892473119,0.9540229885057471,0.10344827586206896,0.04597701149425287,0.17204301075268819,0.0,0.0,0.0,0.5402298850574713,0.5402298850574713
gemini-2.5-flash-lite,Gemini-2.5-flash-lite,B2,87,76,development,1,26,14,4,0,0,30,8,18,4,53,4,0.20689655172413793,0.12643678160919541,0.29411764705882354,0.6923076923076923,0.5,0.8571428571428571,0.3448275862068966,0.26136363636363635,0.43373493975903615,0.6091954022988506,0.5176470588235295,0.6966292134831461,0.04597701149425287,0.011111111111111112,0.09302325581395349,0.20689655172413793,0.20689655172413793
gemini-2.5-flash-lite,Gemini-2.5-flash-lite,M,87,76,development,1,32,25,6,0,0,86,1,31,54,1,0,0.3563218390804598,0.25287356321839083,0.4606741573033708,0.96875,0.896551724137931,1.0,0.9885057471264368,0.963855421686747,1.0,0.011494252873563218,0.0,0.03614457831325301,0.0,0.0,0.0,0.3563218390804598,0.3563218390804598
gpt-5-mini,GPT-5-mini,B0,87,76,development,1,52,36,6,0,0,83,10,42,31,4,0,0.4827586206896552,0.3764705882352941,0.5882352941176471,0.8076923076923077,0.7,0.9038461538461539,0.9540229885057471,0.9069767441860465,0.9888888888888889,0.04597701149425287,0.011111111111111112,0.09302325581395349,0.0,0.0,0.0,0.4827586206896552,0.4827586206896552
gpt-5-mini,GPT-5-mini,B1,87,76,development,1,52,35,6,0,0,71,11,41,19,16,0,0.47126436781609193,0.36046511627906974,0.5795454545454546,0.7884615384615384,0.6666666666666666,0.8928571428571429,0.8160919540229885,0.7325581395348837,0.8888888888888888,0.1839080459770115,0.1111111111111111,0.26744186046511625,0.0,0.0,0.0,0.47126436781609193,0.47126436781609193
gpt-5-mini,GPT-5-mini,B2,87,76,development,1,45,29,6,0,0,59,10,35,14,28,0,0.40229885057471265,0.29213483146067415,0.5119047619047619,0.7777777777777778,0.6486486486486487,0.8888888888888888,0.6781609195402298,0.5747126436781609,0.7738095238095238,0.3218390804597701,0.2261904761904762,0.42528735632183906,0.0,0.0,0.0,0.40229885057471265,0.40229885057471265
gpt-5-mini,GPT-5-mini,M,87,76,development,1,36,26,6,0,0,46,4,32,10,41,0,0.367816091954023,0.26506024096385544,0.46987951807228917,0.8888888888888888,0.7741935483870968,0.9743589743589743,0.5287356321839081,0.4222222222222222,0.6333536585365851,0.47126436781609193,0.3666463414634146,0.5777777777777777,0.0,0.0,0.0,0.367816091954023,0.367816091954023
qwen-plus,Qwen-plus,B0,87,76,development,1,52,37,6,0,0,69,9,43,17,18,0,0.4942528735632184,0.37777777777777777,0.611127450980392,0.8269230769230769,0.717391304347826,0.9183673469387755,0.7931034482758621,0.7078651685393258,0.872093023255814,0.20689655172413793,0.12790697674418605,0.29213483146067415,0.0,0.0,0.0,0.4942528735632184,0.4942528735632184
qwen-plus,Qwen-plus,B1,87,76,development,1,51,36,6,0,0,67,9,42,16,20,0,0.4827586206896552,0.36666666666666664,0.5977011494252874,0.8235294117647058,0.7,0.9259259259259259,0.7701149425287356,0.6823529411764706,0.8522727272727273,0.22988505747126436,0.14772727272727273,0.3176470588235294,0.0,0.0,0.0,0.4827586206896552,0.4827586206896552
qwen-plus,Qwen-plus,B2,87,76,development,1,28,16,5,0,0,37,7,21,9,47,3,0.2413793103448276,0.15384615384615385,0.3333333333333333,0.75,0.5862068965517241,0.8947368421052632,0.42528735632183906,0.32978723404255317,0.5176576895818568,0.5402298850574713,0.4523809523809524,0.6304347826086957,0.034482758620689655,0.0,0.07692307692307693,0.2413793103448276,0.2413793103448276
qwen-plus,Qwen-plus,M,87,76,development,1,47,33,6,0,0,67,8,39,20,20,0,0.4482758620689655,0.33707865168539325,0.5609756097560976,0.8297872340425532,0.717391304347826,0.926829268292683,0.7701149425287356,0.6703296703296703,0.8636363636363636,0.22988505747126436,0.13636363636363635,0.32967032967032966,0.0,0.0,0.0,0.4482758620689655,0.4482758620689655


==> figures/results_r/source_data/endpoint_outcomes_long.csv <==
model_id,model,method,outcome,outcome_order,count,n_cells,fraction
gemini-2.5-flash-lite,Gemini-2.5-flash-lite,B0,supported_correct,1,9,87,0.10344827586206896
gemini-2.5-flash-lite,Gemini-2.5-flash-lite,B0,unsupported_correct,2,43,87,0.4942528735632184
gemini-2.5-flash-lite,Gemini-2.5-flash-lite,B0,incorrect,3,30,87,0.3448275862068966
gemini-2.5-flash-lite,Gemini-2.5-flash-lite,B0,abstain,4,5,87,0.05747126436781609
gemini-2.5-flash-lite,Gemini-2.5-flash-lite,B0,failure,5,0,87,0.0
gemini-2.5-flash-lite,Gemini-2.5-flash-lite,B1,supported_correct,1,9,87,0.10344827586206896
gemini-2.5-flash-lite,Gemini-2.5-flash-lite,B1,unsupported_correct,2,47,87,0.5402298850574713
gemini-2.5-flash-lite,Gemini-2.5-flash-lite,B1,incorrect,3,22,87,0.25287356321839083
gemini-2.5-flash-lite,Gemini-2.5-flash-lite,B1,abstain,4,9,87,0.10344827586206896
gemini-2.5-flash-lite,Gemini-2.5-flash-lite,B1,failure,5,0,87,0.0
gemini-2.5-flash-lite,Gemini-2.5-flash-lite,B2,supported_correct,1,8,87,0.09195402298850575
gemini-2.5-flash-lite,Gemini-2.5-flash-lite,B2,unsupported_correct,2,18,87,0.20689655172413793
gemini-2.5-flash-lite,Gemini-2.5-flash-lite,B2,incorrect,3,4,87,0.04597701149425287
gemini-2.5-flash-lite,Gemini-2.5-flash-lite,B2,abstain,4,53,87,0.6091954022988506
gemini-2.5-flash-lite,Gemini-2.5-flash-lite,B2,failure,5,4,87,0.04597701149425287
gemini-2.5-flash-lite,Gemini-2.5-flash-lite,M,supported_correct,1,1,87,0.011494252873563218
gemini-2.5-flash-lite,Gemini-2.5-flash-lite,M,unsupported_correct,2,31,87,0.3563218390804598
gemini-2.5-flash-lite,Gemini-2.5-flash-lite,M,incorrect,3,54,87,0.6206896551724138
gemini-2.5-flash-lite,Gemini-2.5-flash-lite,M,abstain,4,1,87,0.011494252873563218
gemini-2.5-flash-lite,Gemini-2.5-flash-lite,M,failure,5,0,87,0.0
gpt-5-mini,GPT-5-mini,B0,supported_correct,1,10,87,0.11494252873563218
gpt-5-mini,GPT-5-mini,B0,unsupported_correct,2,42,87,0.4827586206896552
gpt-5-mini,GPT-5-mini,B0,incorrect,3,31,87,0.3563218390804598
gpt-5-mini,GPT-5-mini,B0,abstain,4,4,87,0.04597701149425287
gpt-5-mini,GPT-5-mini,B0,failure,5,0,87,0.0
gpt-5-mini,GPT-5-mini,B1,supported_correct,1,11,87,0.12643678160919541
gpt-5-mini,GPT-5-mini,B1,unsupported_correct,2,41,87,0.47126436781609193
gpt-5-mini,GPT-5-mini,B1,incorrect,3,19,87,0.21839080459770116
gpt-5-mini,GPT-5-mini,B1,abstain,4,16,87,0.1839080459770115
gpt-5-mini,GPT-5-mini,B1,failure,5,0,87,0.0
gpt-5-mini,GPT-5-mini,B2,supported_correct,1,10,87,0.11494252873563218
gpt-5-mini,GPT-5-mini,B2,unsupported_correct,2,35,87,0.40229885057471265
gpt-5-mini,GPT-5-mini,B2,incorrect,3,14,87,0.16091954022988506
gpt-5-mini,GPT-5-mini,B2,abstain,4,28,87,0.3218390804597701
gpt-5-mini,GPT-5-mini,B2,failure,5,0,87,0.0
gpt-5-mini,GPT-5-mini,M,supported_correct,1,4,87,0.04597701149425287
gpt-5-mini,GPT-5-mini,M,unsupported_correct,2,32,87,0.367816091954023
gpt-5-mini,GPT-5-mini,M,incorrect,3,10,87,0.11494252873563218
gpt-5-mini,GPT-5-mini,M,abstain,4,41,87,0.47126436781609193
gpt-5-mini,GPT-5-mini,M,failure,5,0,87,0.0
qwen-plus,Qwen-plus,B0,supported_correct,1,9,87,0.10344827586206896
qwen-plus,Qwen-plus,B0,unsupported_correct,2,43,87,0.4942528735632184
qwen-plus,Qwen-plus,B0,incorrect,3,17,87,0.19540229885057472
qwen-plus,Qwen-plus,B0,abstain,4,18,87,0.20689655172413793
qwen-plus,Qwen-plus,B0,failure,5,0,87,0.0
qwen-plus,Qwen-plus,B1,supported_correct,1,9,87,0.10344827586206896
qwen-plus,Qwen-plus,B1,unsupported_correct,2,42,87,0.4827586206896552
qwen-plus,Qwen-plus,B1,incorrect,3,16,87,0.1839080459770115
qwen-plus,Qwen-plus,B1,abstain,4,20,87,0.22988505747126436
qwen-plus,Qwen-plus,B1,failure,5,0,87,0.0
qwen-plus,Qwen-plus,B2,supported_correct,1,7,87,0.08045977011494253
qwen-plus,Qwen-plus,B2,unsupported_correct,2,21,87,0.2413793103448276
qwen-plus,Qwen-plus,B2,incorrect,3,9,87,0.10344827586206896
qwen-plus,Qwen-plus,B2,abstain,4,47,87,0.5402298850574713
qwen-plus,Qwen-plus,B2,failure,5,3,87,0.034482758620689655
qwen-plus,Qwen-plus,M,supported_correct,1,8,87,0.09195402298850575
qwen-plus,Qwen-plus,M,unsupported_correct,2,39,87,0.4482758620689655
qwen-plus,Qwen-plus,M,incorrect,3,20,87,0.22988505747126436
qwen-plus,Qwen-plus,M,abstain,4,20,87,0.22988505747126436
qwen-plus,Qwen-plus,M,failure,5,0,87,0.0


==> figures/results_r/source_data/endpoint_overlap.csv <==
method,n_cells,n_participants,split,gemini_correct,gpt_correct,qwen_correct,common_correct,union_correct,common_aligned_supported,common_absent_partial,common_absent,common_partial,common_opposite_direction,common_conflicting,gemini_gpt_intersection,gemini_qwen_intersection,gpt_qwen_intersection
B0,87,76,development,52,52,52,42,64,8,28,7,21,6,0,44,44,46


==> figures/results_r/source_data/manifest.json <==
{
  "created": "2026-09-21",
  "backend": "R",
  "source_data": {
    "core_inventory.csv": "28af28ce5b9084f484ff1ddf779ec86c36c2bc2e53365bb7027383f079a64c71",
    "reference_source.csv": "3bb80f4c5ca45d3fdc09cdbf92f7156d0a67337834a2d303fff5b21d1a68efb2",
    "endpoint_metrics.csv": "98125d76fdabe153a3898dcf220116905e1f18ab3bedfa8f439f492c0fe2a273",
    "endpoint_outcomes_long.csv": "da337d0ef1d9100bc574ae154c7e9635dcc12b418791cf34f9057776d193ce52",
    "endpoint_overlap.csv": "445c754ea730bb3bd02b3e39f59d37113e9f1f12fb8f9887b13135abb0279304"
  },
  "provenance": {
    "reference_export_sha256": "f00064cd48cdc2b9c531ba2dc2f5f5972478fb71fa7d0a5db8c2e9fd2ae9e284",
    "corpus_sha256": "d71f46a33507482e4f0fcbf3db338963e31dd99ce0c164ced2c960c769df01f7"
  },
  "interpretation": "Candidate-reference summaries and an exploratory 87-cell development audit; no clinical validity or held-out performance claim."
}

==> figures/results_r/source_data/reference_source.csv <==
source,language,instrument,n_participants_source,dimension_order,dimension,dimension_label,state_order,state,state_label,main_in_scope,scope_note,n,denominator,share
PDCH,zh,HAMD-17,72,1,depressed_mood,Depressed mood,1,absent,Absent,TRUE,Assessed in main reference,0,72,0.0
PDCH,zh,HAMD-17,72,1,depressed_mood,Depressed mood,2,partial,Partial,TRUE,Assessed in main reference,0,72,0.0
PDCH,zh,HAMD-17,72,1,depressed_mood,Depressed mood,3,sufficient-pos,Sufficient-positive,TRUE,Assessed in main reference,72,72,1.0
PDCH,zh,HAMD-17,72,1,depressed_mood,Depressed mood,4,no_valid_vote,No valid vote,TRUE,Assessed in main reference,0,72,0.0
PDCH,zh,HAMD-17,72,2,anhedonia,Anhedonia / work and activity,1,absent,Absent,TRUE,Assessed in main reference,0,72,0.0
PDCH,zh,HAMD-17,72,2,anhedonia,Anhedonia / work and activity,2,partial,Partial,TRUE,Assessed in main reference,0,72,0.0
PDCH,zh,HAMD-17,72,2,anhedonia,Anhedonia / work and activity,3,sufficient-pos,Sufficient-positive,TRUE,Assessed in main reference,71,72,0.9861111111111112
PDCH,zh,HAMD-17,72,2,anhedonia,Anhedonia / work and activity,4,no_valid_vote,No valid vote,TRUE,Assessed in main reference,1,72,0.013888888888888888
PDCH,zh,HAMD-17,72,3,sleep,Sleep,1,absent,Absent,TRUE,Assessed in main reference,0,72,0.0
PDCH,zh,HAMD-17,72,3,sleep,Sleep,2,partial,Partial,TRUE,Assessed in main reference,0,72,0.0
PDCH,zh,HAMD-17,72,3,sleep,Sleep,3,sufficient-pos,Sufficient-positive,TRUE,Assessed in main reference,72,72,1.0
PDCH,zh,HAMD-17,72,3,sleep,Sleep,4,no_valid_vote,No valid vote,TRUE,Assessed in main reference,0,72,0.0
PDCH,zh,HAMD-17,72,4,fatigue_energy,Fatigue / energy,1,absent,Absent,TRUE,Assessed in main reference,0,72,0.0
PDCH,zh,HAMD-17,72,4,fatigue_energy,Fatigue / energy,2,partial,Partial,TRUE,Assessed in main reference,0,72,0.0
PDCH,zh,HAMD-17,72,4,fatigue_energy,Fatigue / energy,3,sufficient-pos,Sufficient-positive,TRUE,Assessed in main reference,72,72,1.0
PDCH,zh,HAMD-17,72,4,fatigue_energy,Fatigue / energy,4,no_valid_vote,No valid vote,TRUE,Assessed in main reference,0,72,0.0
PDCH,zh,HAMD-17,72,5,appetite_weight,Appetite / weight,1,absent,Absent,TRUE,Assessed in main reference,2,72,0.027777777777777776
PDCH,zh,HAMD-17,72,5,appetite_weight,Appetite / weight,2,partial,Partial,TRUE,Assessed in main reference,37,72,0.5138888888888888
PDCH,zh,HAMD-17,72,5,appetite_weight,Appetite / weight,3,sufficient-pos,Sufficient-positive,TRUE,Assessed in main reference,32,72,0.4444444444444444
PDCH,zh,HAMD-17,72,5,appetite_weight,Appetite / weight,4,no_valid_vote,No valid vote,TRUE,Assessed in main reference,1,72,0.013888888888888888
PDCH,zh,HAMD-17,72,6,psychomotor,Psychomotor change,1,absent,Absent,TRUE,Assessed in main reference,49,72,0.6805555555555556
PDCH,zh,HAMD-17,72,6,psychomotor,Psychomotor change,2,partial,Partial,TRUE,Assessed in main reference,15,72,0.20833333333333334
PDCH,zh,HAMD-17,72,6,psychomotor,Psychomotor change,3,sufficient-pos,Sufficient-positive,TRUE,Assessed in main reference,8,72,0.1111111111111111
PDCH,zh,HAMD-17,72,6,psychomotor,Psychomotor change,4,no_valid_vote,No valid vote,TRUE,Assessed in main reference,0,72,0.0
PDCH,zh,HAMD-17,72,7,worthlessness_guilt,Worthlessness / guilt,1,absent,Absent,TRUE,Assessed in main reference,0,72,0.0
PDCH,zh,HAMD-17,72,7,worthlessness_guilt,Worthlessness / guilt,2,partial,Partial,TRUE,Assessed in main reference,0,72,0.0
PDCH,zh,HAMD-17,72,7,worthlessness_guilt,Worthlessness / guilt,3,sufficient-pos,Sufficient-positive,TRUE,Assessed in main reference,71,72,0.9861111111111112
PDCH,zh,HAMD-17,72,7,worthlessness_guilt,Worthlessness / guilt,4,no_valid_vote,No valid vote,TRUE,Assessed in main reference,1,72,0.013888888888888888
PDCH,zh,HAMD-17,72,8,concentration,Concentration,1,absent,Absent,FALSE,Excluded from main reference by design,NA,NA,NA
PDCH,zh,HAMD-17,72,8,concentration,Concentration,2,partial,Partial,FALSE,Excluded from main reference by design,NA,NA,NA
PDCH,zh,HAMD-17,72,8,concentration,Concentration,3,sufficient-pos,Sufficient-positive,FALSE,Excluded from main reference by design,NA,NA,NA
PDCH,zh,HAMD-17,72,8,concentration,Concentration,4,no_valid_vote,No valid vote,FALSE,Excluded from main reference by design,NA,NA,NA
PDCH,zh,HAMD-17,72,9,suicidality,Suicidality,1,absent,Absent,TRUE,Assessed in main reference,1,72,0.013888888888888888
PDCH,zh,HAMD-17,72,9,suicidality,Suicidality,2,partial,Partial,TRUE,Assessed in main reference,42,72,0.5833333333333334
PDCH,zh,HAMD-17,72,9,suicidality,Suicidality,3,sufficient-pos,Sufficient-positive,TRUE,Assessed in main reference,29,72,0.4027777777777778
PDCH,zh,HAMD-17,72,9,suicidality,Suicidality,4,no_valid_vote,No valid vote,TRUE,Assessed in main reference,0,72,0.0
EDAIC,en,PHQ-8,271,1,depressed_mood,Depressed mood,1,absent,Absent,TRUE,Assessed in main reference,48,271,0.17712177121771217
EDAIC,en,PHQ-8,271,1,depressed_mood,Depressed mood,2,partial,Partial,TRUE,Assessed in main reference,213,271,0.7859778597785978
EDAIC,en,PHQ-8,271,1,depressed_mood,Depressed mood,3,sufficient-pos,Sufficient-positive,TRUE,Assessed in main reference,10,271,0.03690036900369004
EDAIC,en,PHQ-8,271,1,depressed_mood,Depressed mood,4,no_valid_vote,No valid vote,TRUE,Assessed in main reference,0,271,0.0
EDAIC,en,PHQ-8,271,2,anhedonia,Anhedonia / work and activity,1,absent,Absent,TRUE,Assessed in main reference,56,271,0.2066420664206642
EDAIC,en,PHQ-8,271,2,anhedonia,Anhedonia / work and activity,2,partial,Partial,TRUE,Assessed in main reference,213,271,0.7859778597785978
EDAIC,en,PHQ-8,271,2,anhedonia,Anhedonia / work and activity,3,sufficient-pos,Sufficient-positive,TRUE,Assessed in main reference,2,271,0.007380073800738007
EDAIC,en,PHQ-8,271,2,anhedonia,Anhedonia / work and activity,4,no_valid_vote,No valid vote,TRUE,Assessed in main reference,0,271,0.0
EDAIC,en,PHQ-8,271,3,sleep,Sleep,1,absent,Absent,TRUE,Assessed in main reference,34,271,0.12546125461254612
EDAIC,en,PHQ-8,271,3,sleep,Sleep,2,partial,Partial,TRUE,Assessed in main reference,224,271,0.8265682656826568
EDAIC,en,PHQ-8,271,3,sleep,Sleep,3,sufficient-pos,Sufficient-positive,TRUE,Assessed in main reference,13,271,0.04797047970479705
EDAIC,en,PHQ-8,271,3,sleep,Sleep,4,no_valid_vote,No valid vote,TRUE,Assessed in main reference,0,271,0.0
EDAIC,en,PHQ-8,271,4,fatigue_energy,Fatigue / energy,1,absent,Absent,TRUE,Assessed in main reference,111,271,0.4095940959409594
EDAIC,en,PHQ-8,271,4,fatigue_energy,Fatigue / energy,2,partial,Partial,TRUE,Assessed in main reference,149,271,0.5498154981549815
EDAIC,en,PHQ-8,271,4,fatigue_energy,Fatigue / energy,3,sufficient-pos,Sufficient-positive,TRUE,Assessed in main reference,11,271,0.04059040590405904
EDAIC,en,PHQ-8,271,4,fatigue_energy,Fatigue / energy,4,no_valid_vote,No valid vote,TRUE,Assessed in main reference,0,271,0.0
EDAIC,en,PHQ-8,271,5,appetite_weight,Appetite / weight,1,absent,Absent,TRUE,Assessed in main reference,271,271,1.0
EDAIC,en,PHQ-8,271,5,appetite_weight,Appetite / weight,2,partial,Partial,TRUE,Assessed in main reference,0,271,0.0
EDAIC,en,PHQ-8,271,5,appetite_weight,Appetite / weight,3,sufficient-pos,Sufficient-positive,TRUE,Assessed in main reference,0,271,0.0
EDAIC,en,PHQ-8,271,5,appetite_weight,Appetite / weight,4,no_valid_vote,No valid vote,TRUE,Assessed in main reference,0,271,0.0
EDAIC,en,PHQ-8,271,6,psychomotor,Psychomotor change,1,absent,Absent,TRUE,Assessed in main reference,271,271,1.0
EDAIC,en,PHQ-8,271,6,psychomotor,Psychomotor change,2,partial,Partial,TRUE,Assessed in main reference,0,271,0.0
EDAIC,en,PHQ-8,271,6,psychomotor,Psychomotor change,3,sufficient-pos,Sufficient-positive,TRUE,Assessed in main reference,0,271,0.0
EDAIC,en,PHQ-8,271,6,psychomotor,Psychomotor change,4,no_valid_vote,No valid vote,TRUE,Assessed in main reference,0,271,0.0
EDAIC,en,PHQ-8,271,7,worthlessness_guilt,Worthlessness / guilt,1,absent,Absent,TRUE,Assessed in main reference,56,271,0.2066420664206642
EDAIC,en,PHQ-8,271,7,worthlessness_guilt,Worthlessness / guilt,2,partial,Partial,TRUE,Assessed in main reference,210,271,0.7749077490774908
EDAIC,en,PHQ-8,271,7,worthlessness_guilt,Worthlessness / guilt,3,sufficient-pos,Sufficient-positive,TRUE,Assessed in main reference,5,271,0.01845018450184502
EDAIC,en,PHQ-8,271,7,worthlessness_guilt,Worthlessness / guilt,4,no_valid_vote,No valid vote,TRUE,Assessed in main reference,0,271,0.0
EDAIC,en,PHQ-8,271,8,concentration,Concentration,1,absent,Absent,TRUE,Assessed in main reference,271,271,1.0
EDAIC,en,PHQ-8,271,8,concentration,Concentration,2,partial,Partial,TRUE,Assessed in main reference,0,271,0.0
EDAIC,en,PHQ-8,271,8,concentration,Concentration,3,sufficient-pos,Sufficient-positive,TRUE,Assessed in main reference,0,271,0.0
EDAIC,en,PHQ-8,271,8,concentration,Concentration,4,no_valid_vote,No valid vote,TRUE,Assessed in main reference,0,271,0.0
EDAIC,en,PHQ-8,271,9,suicidality,Suicidality,1,absent,Absent,FALSE,Excluded from main reference by design,NA,NA,NA
EDAIC,en,PHQ-8,271,9,suicidality,Suicidality,2,partial,Partial,FALSE,Excluded from main reference by design,NA,NA,NA
EDAIC,en,PHQ-8,271,9,suicidality,Suicidality,3,sufficient-pos,Sufficient-positive,FALSE,Excluded from main reference by design,NA,NA,NA
EDAIC,en,PHQ-8,271,9,suicidality,Suicidality,4,no_valid_vote,No valid vote,FALSE,Excluded from main reference by design,NA,NA,NA

